The TESS Grand Unified Hot Jupiter Survey. I. Ten TESS Planets

We report the discovery of ten short-period giant planets (TOI-2193A b, TOI-2207 b, TOI-2236 b, TOI-2421 b, TOI-2567 b, TOI-2570 b, TOI-3331 b, TOI-3540A b, TOI-3693 b, TOI-4137 b). All of the planets were identified as planet candidates based on periodic flux dips observed by NASA's Transiting Exoplanet Survey Satellite (TESS). The signals were confirmed to be from transiting planets using ground-based time-series photometry, high angular resolution imaging, and high-resolution spectroscopy coordinated with the TESS Follow-up Observing Program. The ten newly discovered planets orbit relatively bright F and G stars ($G < 12.5$,~$T_\mathrm{eff}$ between 4800 and 6200 K). The planets' orbital periods range from 2 to 10~days, and their masses range from 0.2 to 2.2 Jupiter masses. TOI-2421 b is notable for being a Saturn-mass planet and TOI-2567 b for being a ``sub-Saturn'', with masses of $0.322\pm 0.073$ and $0.195\pm 0.030$ Jupiter masses, respectively. In most cases, we have little information about the orbital eccentricities. Two exceptions are TOI-2207 b, which has an 8-day period and a detectably eccentric orbit ($e = 0.17\pm0.05$), and TOI-3693 b, a 9-day planet for which we can set an upper limit of $e < 0.052$. The ten planets described here are the first new planets resulting from an effort to use TESS data to unify and expand on the work of previous ground-based transit surveys in order to create a large and statistically useful sample of hot Jupiters.

==> fit_pars_full.csv <==
toi,fit_type,mode,par,val,upper_err,lower_err
2193,c,n,Period,2.1225735,0.0000016,0.0000016
2193,c,n,t0,2459052.42122,0.00021,0.00021
2193,c,n,t14,0.06862,0.00087,0.00084
2193,c,n,tau,0.03431,0.00043,0.00042
2193,c,n,ar,5.71,0.17,0.13
2193,c,n,delta,0.119,0.29,0.095
2193,c,n,ideg,77.3,2.7,2.7
2193,c,n,k,136,25,26
2193,c,n,a,0.03319,0.00052,0.00051
2193,c,n,rp,4.3,3.4,2.4
2193,c,n,mp,0.94,0.18,0.18
2193,c,n,q,0.00083,0.00015,0.00015
2193,c,n,rhop,0.015,0.16,0.012
2193,c,n,loggp,2.09,0.72,0.51
2193,c,n,b,1.23,0.31,0.22
2193,c,n,tcirc,0.000053,0.0033,0.000050
2193,c,n,fave,2.20,0.11,0.11
2193,c,n,teq,1763,21,22
2193,c,n,safronov,0.0134,0.017,0.0062
2193,c,y,rp,1.77,--,2.47
2193,c,y,p,0.147,--,0.202
2193,c,y,delta,0.0191,--,0.0406
2193,c,y,ideg,79.96,79.09,--
2193,c,y,b,0.99,--,1.06
2193,c,y,cosi,0.174,--,0.189
2193,c,y,rhop,0.0596,0.0721,--
2193,c,y,loggp,2.81,2.55,--
2193,c,y,tcirc,0.000355,0.000789,--
2193,c,y,safronov,0.025,0.022,--
2193,c,n,mstar,1.082,0.052,0.049
2193,c,n,rstar,1.248,0.026,0.028
2193,c,n,logg,4.278,0.030,0.024
2193,c,n,rhostar,0.781,0.072,0.052
2193,c,n,lstar,1.779,0.075,0.084
2193,c,n,teff,5966,73,72
2193,c,n,feh,0.027,0.066,0.052
2193,c,n,initfeh,0.082,0.060,0.052
2193,c,n,age,5.5,1.9,1.7
2193,c,n,eep,404,16,28
2193,c,n,Av,0.113,0.045,0.060
2193,c,n,distance,345.3,1.1,1.1
2193,c,n,u1_B,0.605,0.035,0.035
2193,c,n,u2_B,0.192,0.035,0.035
2193,c,n,dilute_B,0.00634,0.00064,0.00063
2193,c,n,u1_I,0.252,0.049,0.050
2193,c,n,u2_I,0.287,0.049,0.049
2193,c,n,dilute_I,0.0312,0.0031,0.0031
2193,c,n,u1_Sloani,0.256,0.043,0.044
2193,c,n,u2_Sloani,0.275,0.045,0.045
2193,c,n,dilute_Sloani,0.0273,0.0028,0.0028
2193,c,n,u1_Sloanz,0.211,0.033,0.033
2193,c,n,u2_Sloanz,0.279,0.033,0.033
2193,c,n,dilute_Sloanz,0.0366,0.0037,0.0037
2193,c,n,u1_TESS,0.299,0.031,0.031
2193,c,n,u2_TESS,0.310,0.031,0.031
2193,c,n,dilute_TESS,0.0004,0.0034,0.0034
2193,c,n,gamma_PFS,25,15,15
2193,c,n,jitter_PFS,37,20,11
2193,c,n,f0_TESSs13_TESS_n20190623,0.999891,0.000047,0.000047
2193,c,n,variance_TESSs13_TESS_n20190623,-0.000000101,0.000000039,0.000000033
2193,c,n,f0_TESSs27_TESS_n20200706,1.000089,0.000055,0.000056
2193,c,n,variance_TESSs27_TESS_n20200706,-0.00000051,0.00000018,0.00000017
2193,c,n,f0_Brierfield-036m_I_n20200923,0.99426,0.00033,0.00033
2193,c,n,variance_Brierfield-036m_I_n20200923,0.0000083,0.0000019,0.0000016
2193,c,n,f0_LCO-SAAO-1m0_Sloanz_n20200927,0.99739,0.00016,0.00016
2193,c,n,variance_LCO-SAAO-1m0_Sloanz_n20200927,0.00000339,0.00000053,0.00000047
2193,c,n,f0_LCO-SAAO-1m0_Sloani_n20201014,0.99823,0.00014,0.00014
2193,c,n,variance_LCO-SAAO-1m0_Sloani_n20201014,0.00000143,0.00000033,0.00000029
2193,c,n,f0_LCO-CTIO-1m0_B_n20210707,0.99826,0.00021,0.00021
2193,c,n,variance_LCO-CTIO-1m0_B_n20210707,0.00000342,0.00000071,0.00000059
2193,c,n,f0_LCO-SAAO-1m0_B_n20210707,0.99843,0.00012,0.00012
2193,c,n,variance_LCO-SAAO-1m0_B_n20210707,-0.00000002,0.00000017,0.00000015
2193,c,n,f0_LCO-CTIO-1m0_Sloanz_n20210726,0.99854,0.00011,0.00011
2193,c,n,variance_LCO-CTIO-1m0_Sloanz_n20210726,0.00000040,0.00000019,0.00000017
2193,e,n,Period,2.1225735,0.0000016,0.0000016
2193,e,n,t0,2459050.29886,0.00082,0.00055
2193,e,n,t14,0.06866,0.00091,0.00091
2193,e,n,tau,0.03433,0.00045,0.00045
2193,e,n,ar,5.76,0.20,0.18
2193,e,n,delta,0.121,0.36,0.098
2193,e,n,ideg,77.8,2.2,3.9
2193,e,n,k,137,27,27
2193,e,n,a,0.03325,0.00071,0.00070
2193,e,n,rp,4.2,4.1,2.4
2193,e,n,mp,0.94,0.19,0.19
2193,e,n,q,0.00083,0.00016,0.00016
2193,e,n,rhop,0.015,0.16,0.013
2193,e,n,loggp,2.10,0.71,0.59
2193,e,n,b,1.23,0.37,0.23
2193,e,n,tcirc,0.000053,0.0032,0.000051
2193,e,n,fave,2.17,0.12,0.12
2193,e,n,teq,1760,23,24
2193,e,n,safronov,0.0135,0.017,0.0068
2193,e,n,e,0.043,0.045,0.030
2193,e,n,elim,--,0.063,--
2193,e,y,rp,1.52,--,2.64
2193,e,y,p,0.124,--,0.217
2193,e,y,delta,0.0154,--,0.0471
2193,e,y,ideg,79.90,79.18,--
2193,e,y,b,0.99,--,1.08
2193,e,y,cosi,0.175,--,0.188
2193,e,y,rhop,0.0541,0.0616,--
2193,e,y,loggp,2.82,2.51,--
2193,e,y,tcirc,0.000383,0.000565,--
2193,e,y,safronov,0.0231,0.0212,--
2193,e,n,mstar,1.088,0.071,0.067
2193,e,n,rstar,1.240,0.030,0.030
2193,e,n,logg,4.287,0.037,0.035
2193,e,n,rhostar,0.803,0.087,0.073
2193,e,n,lstar,1.775,0.074,0.083
2193,e,n,teff,5980,76,77
2193,e,n,feh,0.029,0.067,0.052
2193,e,n,initfeh,0.082,0.060,0.052
2193,e,n,age,5.2,2.7,2.3
2193,e,n,eep,400,22,43
2193,e,n,Av,0.113,0.046,0.061
2193,e,n,distance,345.3,1.1,1.1
2193,e,n,u1_B,0.602,0.036,0.036
2193,e,n,u2_B,0.194,0.035,0.035
2193,e,n,dilute_B,0.00634,0.00063,0.00064
2193,e,n,u1_I,0.250,0.050,0.049
2193,e,n,u2_I,0.287,0.049,0.050
2193,e,n,dilute_I,0.0312,0.0031,0.0031
2193,e,n,u1_Sloani,0.254,0.044,0.044
2193,e,n,u2_Sloani,0.276,0.044,0.045
2193,e,n,dilute_Sloani,0.0273,0.0027,0.0028
2193,e,n,u1_Sloanz,0.209,0.033,0.033
2193,e,n,u2_Sloanz,0.280,0.032,0.032
2193,e,n,dilute_Sloanz,0.0366,0.0036,0.0036
2193,e,n,u1_TESS,0.297,0.031,0.031
2193,e,n,u2_TESS,0.310,0.032,0.032
2193,e,n,dilute_TESS,0.0005,0.0034,0.0033
2193,e,n,gamma_PFS,26,16,16
2193,e,n,jitter_PFS,39,23,12
2193,e,n,f0_TESSs13_TESS_n20190623,0.999891,0.000047,0.000047
2193,e,n,variance_TESSs13_TESS_n20190623,-0.000000102,0.000000039,0.000000033
2193,e,n,f0_TESSs27_TESS_n20200706,1.000089,0.000055,0.000056
2193,e,n,variance_TESSs27_TESS_n20200706,-0.00000052,0.00000017,0.00000017
2193,e,n,f0_Brierfield-036m_I_n20200923,0.99425,0.00033,0.00034
2193,e,n,variance_Brierfield-036m_I_n20200923,0.0000083,0.0000020,0.0000017
2193,e,n,f0_LCO-SAAO-1m0_Sloanz_n20200927,0.99739,0.00016,0.00016
2193,e,n,variance_LCO-SAAO-1m0_Sloanz_n20200927,0.00000338,0.00000053,0.00000048
2193,e,n,f0_LCO-SAAO-1m0_Sloani_n20201014,0.99823,0.00014,0.00014
2193,e,n,variance_LCO-SAAO-1m0_Sloani_n20201014,0.00000144,0.00000033,0.00000030
2193,e,n,f0_LCO-CTIO-1m0_B_n20210707,0.99827,0.00021,0.00021
2193,e,n,variance_LCO-CTIO-1m0_B_n20210707,0.00000344,0.00000071,0.00000061
2193,e,n,f0_LCO-SAAO-1m0_B_n20210707,0.99843,0.00012,0.00012
2193,e,n,variance_LCO-SAAO-1m0_B_n20210707,-0.00000002,0.00000017,0.00000015
2193,e,n,f0_LCO-CTIO-1m0_Sloanz_n20210726,0.99854,0.00011,0.00011
2193,e,n,variance_LCO-CTIO-1m0_Sloanz_n20210726,0.00000040,0.00000020,0.00000017
2207,e,n,Period,8.001968,0.000024,0.000025
2207,e,n,t0,2459283.82747,0.00046,0.00046
2207,e,n,t14,0.1930,0.0015,0.0013
2207,e,n,tau,0.01230,0.0014,0.00047
2207,e,n,ar,11.73,0.40,0.40
2207,e,n,delta,0.004273,0.000098,0.000090
2207,e,n,ideg,88.84,0.79,0.85
2207,e,n,k,55.8,8.3,10.0
2207,e,n,a,0.0854,0.0015,0.0016
2207,e,n,rp,0.995,0.028,0.027
2207,e,n,mp,0.64,0.10,0.12
2207,e,n,q,0.000474,0.000072,0.000086
2207,e,n,rhop,0.80,0.16,0.16
2207,e,n,loggp,3.203,0.071,0.092
2207,e,n,b,0.20,0.16,0.14
2207,e,n,tcirc,13.2,5.6,4.6
2207,e,n,fave,0.553,0.026,0.024
2207,e,n,teq,1259,16,15
2207,e,n,safronov,0.085,0.013,0.015
2207,e,n,e,0.174,0.048,0.052
2207,e,n,mstar,1.296,0.069,0.072
2207,e,n,rstar,1.564,0.041,0.040
2207,e,n,logg,4.161,0.034,0.036
2207,e,n,rhostar,0.476,0.050,0.047
2207,e,n,lstar,3.05,0.11,0.11
2207,e,n,teff,6101,75,73
2207,e,n,feh,0.181,0.086,0.086
2207,e,n,initfeh,0.245,0.081,0.081
2207,e,n,age,3.3,1.3,1.1
2207,e,n,eep,383,30,33
2207,e,n,Av,0.049,0.031,0.032
2207,e,n,distance,380.6,2.9,2.9
2207,e,n,u1_I,0.247,0.044,0.044
2207,e,n,u2_I,0.304,0.047,0.047
2207,e,n,u1_Sloanz,0.164,0.044,0.044
2207,e,n,u2_Sloanz,0.265,0.047,0.048
2207,e,n,u1_TESS,0.261,0.045,0.045
2207,e,n,u2_TESS,0.305,0.048,0.048
2207,e,n,dilute_TESS,-0.0000,0.0029,0.0029
2207,e,n,gamma_CHIRON,-35056,11,11
2207,e,n,jitter_CHIRON,10,21,11
2207,e,n,gamma_FEROS,-35676,40,40
2207,e,n,jitter_FEROS,92,65,31
2207,e,n,gamma_PFS,-10.8,8.0,8.1
2207,e,n,jitter_PFS,17.4,15,7.7
2207,e,n,f0_TESSs27_TESS_n20200712,0.999915,0.000060,0.000060
2207,e,n,variance_TESSs27_TESS_n20200712,-0.00000015,0.00000015,0.00000014
2207,e,n,f0_MEarth-South_I_n20210614,1.002473,0.000075,0.000075
2207,e,n,variance_MEarth-South_I_n20210614,0.00000348,0.00000028,0.00000027
2207,e,n,f0_LCO-CTIO-1m0_Sloanz_n20210621,0.998958,0.000085,0.000084
2207,e,n,variance_LCO-CTIO-1m0_Sloanz_n20210621,0.000000302,0.00000011,0.000000098
2236,c,n,Period,3.5315902,0.0000026,0.0000026
2236,c,n,t0,2459011.45704,0.00023,0.00023
2236,c,n,t14,0.1271,0.0010,0.0010
2236,c,n,tau,0.0219,0.0012,0.0012
2236,c,n,ar,6.84,0.16,0.15
2236,c,n,delta,0.007011,0.000092,0.000090
2236,c,n,ideg,83.58,0.26,0.25
2236,c,n,k,172,43,43
2236,c,n,a,0.05009,0.00080,0.00082
2236,c,n,rp,1.282,0.032,0.031
2236,c,n,mp,1.58,0.40,0.39
2236,c,n,q,0.00112,0.00028,0.00028
2236,c,n,rhop,0.93,0.25,0.24
2236,c,n,loggp,3.377,0.100,0.12
2236,c,n,b,0.766,0.013,0.014
2236,c,n,tcirc,0.40,0.12,0.11
2236,c,n,fave,1.846,0.085,0.088
2236,c,n,teq,1688,19,21
2236,c,n,safronov,0.092,0.023,0.023
2236,c,n,mstar,1.343,0.066,0.065
2236,c,n,rstar,1.573,0.033,0.033
2236,c,n,logg,4.172,0.024,0.024
2236,c,n,rhostar,0.486,0.034,0.031
2236,c,n,lstar,3.41,0.14,0.18
2236,c,n,teff,6248,72,77
2236,c,n,feh,0.119,0.081,0.078
2236,c,n,initfeh,0.222,0.072,0.072
2236,c,n,age,2.52,0.89,0.82
2236,c,n,eep,360,30,15
2236,c,n,Av,0.305,0.040,0.064
2236,c,n,distance,352.4,1.5,1.5
2236,c,n,u1_B,0.549,0.052,0.052
2236,c,n,u2_B,0.219,0.051,0.051
2236,c,n,u1_I,0.227,0.050,0.050
2236,c,n,u2_I,0.306,0.050,0.049
2236,c,n,u1_Sloanz,0.192,0.050,0.050
2236,c,n,u2_Sloanz,0.302,0.050,0.049
2236,c,n,u1_TESS,0.232,0.025,0.025
2236,c,n,u2_TESS,0.302,0.025,0.025
2236,c,n,dilute_TESS,-0.0008,0.0046,0.0046
2236,c,n,gamma_CHIRON,45127,40,35
2236,c,n,jitter_CHIRON,58,70,58
2236,c,n,f0_TESSs12_TESS_n20190526,1.000105,0.000036,0.000036
2236,c,n,variance_TESSs12_TESS_n20190526,0.000000022,0.000000024,0.000000021
2236,c,n,f0_TESSs13_TESS_n20190620,1.000001,0.000036,0.000035
2236,c,n,variance_TESSs13_TESS_n20190620,0.000000033,0.000000024,0.000000021
2236,c,n,f0_TESSs27_TESS_n20200709,1.000074,0.000036,0.000036
2236,c,n,variance_TESSs27_TESS_n20200709,-0.000000022,0.000000037,0.000000034
2236,c,n,f0_Brierfield-036m_I_n20201005,0.99863,0.00031,0.00031
2236,c,n,variance_Brierfield-036m_I_n20201005,0.0000045,0.0000014,0.0000012
2236,c,n,f0_TESSs39_TESS_n20210529,1.000080,0.000032,0.000032
2236,c,n,variance_TESSs39_TESS_n20210529,0.000000021,0.000000033,0.000000031
2236,c,n,f0_LCO-CTIO-1m0_B_n20210627,0.99990,0.00031,0.00031
2236,c,n,variance_LCO-CTIO-1m0_B_n20210627,0.00000514,0.0000012,0.00000095
2236,c,n,f0_LCO-CTIO-1m0_Sloanz_n20210627,0.99917,0.00035,0.00035
2236,c,n,variance_LCO-CTIO-1m0_Sloanz_n20210627,0.0000077,0.0000017,0.0000013
2236,e,n,Period,3.5315901,0.0000025,0.0000025
2236,e,n,t0,2459004.39400,0.00093,0.00065
2236,e,n,t14,0.1266,0.0013,0.0014
2236,e,n,tau,0.0211,0.0016,0.0017
2236,e,n,ar,6.72,0.21,0.23
2236,e,n,delta,0.00700,0.00011,0.00012
2236,e,n,ideg,83.27,0.43,0.56
2236,e,n,k,184,64,51
2236,e,n,a,0.04979,0.00090,0.00098
2236,e,n,rp,1.296,0.036,0.034
2236,e,n,mp,1.66,0.56,0.46
2236,e,n,q,0.00120,0.00042,0.00034
2236,e,n,rhop,0.95,0.33,0.27
2236,e,n,loggp,3.39,0.13,0.14
2236,e,n,b,0.755,0.018,0.023
2236,e,n,tcirc,0.33,0.13,0.13
2236,e,n,fave,1.84,0.10,0.11
2236,e,n,teq,1695,23,22
2236,e,n,safronov,0.097,0.033,0.027
2236,e,n,e,0.086,0.11,0.061
2236,e,n,elim,--,0.135,--
2236,e,n,mstar,1.319,0.073,0.077
2236,e,n,rstar,1.592,0.041,0.039
2236,e,n,logg,4.154,0.033,0.036
2236,e,n,rhostar,0.460,0.045,0.045
2236,e,n,lstar,3.43,0.14,0.18
2236,e,n,teff,6215,81,86
2236,e,n,feh,0.109,0.083,0.079
2236,e,n,initfeh,0.201,0.079,0.080
2236,e,n,age,2.9,1.2,1.0
2236,e,n,eep,375,33,27
2236,e,n,Av,0.305,0.040,0.064
2236,e,n,distance,352.5,1.5,1.5
2236,e,n,u1_B,0.554,0.053,0.053
2236,e,n,u2_B,0.214,0.051,0.051
2236,e,n,u1_I,0.229,0.051,0.050
2236,e,n,u2_I,0.305,0.050,0.050
2236,e,n,u1_Sloanz,0.196,0.050,0.050
2236,e,n,u2_Sloanz,0.301,0.050,0.050
2236,e,n,u1_TESS,0.237,0.026,0.026
2236,e,n,u2_TESS,0.303,0.025,0.025
2236,e,n,dilute_TESS,-0.0007,0.0047,0.0047
2236,e,n,gamma_CHIRON,45135,47,38
2236,e,n,jitter_CHIRON,67,73,68
2236,e,n,f0_TESSs12_TESS_n20190526,1.000164,0.000047,0.000047
2236,e,n,variance_TESSs12_TESS_n20190526,0.000000015,0.000000031,0.000000025
2236,e,n,f0_TESSs13_TESS_n20190620,1.000017,0.000049,0.000049
2236,e,n,variance_TESSs13_TESS_n20190620,0.000000050,0.000000035,0.000000029
2236,e,n,f0_TESSs27_TESS_n20200709,1.000079,0.000047,0.000047
2236,e,n,variance_TESSs27_TESS_n20200709,-0.000000052,0.000000046,0.000000040
2236,e,n,f0_Brierfield-036m_I_n20201005,0.99864,0.00031,0.00031
2236,e,n,variance_Brierfield-036m_I_n20201005,0.0000045,0.0000014,0.0000012
2236,e,n,f0_TESSs39_TESS_n20210529,1.000111,0.000043,0.000043
2236,e,n,variance_TESSs39_TESS_n20210529,0.000000020,0.000000044,0.000000040
2236,e,n,f0_LCO-CTIO-1m0_B_n20210627,0.99994,0.00031,0.00031
2236,e,n,variance_LCO-CTIO-1m0_B_n20210627,0.00000517,0.0000012,0.00000095
2236,e,n,f0_LCO-CTIO-1m0_Sloanz_n20210627,0.99920,0.00035,0.00035
2236,e,n,variance_LCO-CTIO-1m0_Sloanz_n20210627,0.0000077,0.0000017,0.0000013
2421,c,n,Period,4.3474032,0.0000079,0.0000078
2421,c,n,t0,2458957.02765,0.00064,0.00063
2421,c,n,t14,0.2026,0.0017,0.0017
2421,c,n,tau,0.0125,0.0011,0.0014
2421,c,n,ar,6.67,0.34,0.24
2421,c,n,delta,0.002949,0.000071,0.000075
2421,c,n,ideg,86.49,1.3,0.76
2421,c,n,k,37.8,8.6,8.9
2421,c,n,a,0.0543,0.0021,0.0010
2421,c,n,rp,0.925,0.035,0.034
2421,c,n,mp,0.333,0.079,0.079
2421,c,n,q,0.000278,0.000064,0.000066
2421,c,n,rhop,0.52,0.15,0.13
2421,c,n,loggp,2.98,0.10,0.12
2421,c,n,b,0.409,0.071,0.13
2421,c,n,tcirc,0.94,0.37,0.28
2421,c,n,fave,1.257,0.065,0.088
2421,c,n,teq,1534,20,28
2421,c,n,safronov,0.0343,0.0079,0.0082
2421,c,n,mstar,1.131,0.13,0.064
2421,c,n,rstar,1.750,0.051,0.049
2421,c,n,logg,4.005,0.059,0.037
2421,c,n,rhostar,0.297,0.048,0.031
2421,c,n,lstar,2.729,0.095,0.091
2421,c,n,teff,5607,68,68
2421,c,n,feh,0.190,0.083,0.085
2421,c,n,initfeh,0.210,0.076,0.083
2421,c,n,age,7.5,1.7,2.8
2421,c,n,eep,455.6,4.5,37
2421,c,n,Av,0.024,0.013,0.015
2421,c,n,distance,328.1,4.2,4.0
2421,c,n,u1_Sloang,0.615,0.051,0.052
2421,c,n,u2_Sloang,0.146,0.051,0.051
2421,c,n,u1_Sloani,0.349,0.031,0.031
2421,c,n,u2_Sloani,0.277,0.029,0.029
2421,c,n,u1_TESS,0.327,0.033,0.033
2421,c,n,u2_TESS,0.260,0.035,0.035
2421,c,n,dilute_TESS,-0.000000,0.00010,0.000100
2421,c,n,gamma_CHIRON,6432.2,7.8,7.6
2421,c,n,jitter_CHIRON,8.3,17,8.3
2421,c,n,gamma_MINERVA-A-3,7020,19,19
2421,c,n,jitter_MINERVA-A-3,41,27,17
2421,c,n,gamma_MINERVA-A-6,7110,160,170
2421,c,n,jitter_MINERVA-A-6,260,400,180
2421,c,n,f0_TESSs3_TESS_n20180925,0.999976,0.000029,0.000029
2421,c,n,variance_TESSs3_TESS_n20180925,-0.000000011,0.000000016,0.000000014
2421,c,n,f0_TESSs30_TESS_n20200924,1.000231,0.000027,0.000027
2421,c,n,variance_TESSs30_TESS_n20200924,0.000000102,0.000000027,0.000000025
2421,c,n,f0_LCO-SAAO-1m0_Sloani_n20201216,0.99951,0.00013,0.00013
2421,c,n,variance_LCO-SAAO-1m0_Sloani_n20201216,0.00000246,0.00000035,0.00000031
2421,c,n,f0_LCO-CTIO-1m0_Sloani_n20201217,0.99851,0.00015,0.00015
2421,c,n,variance_LCO-CTIO-1m0_Sloani_n20201217,0.00000182,0.00000039,0.00000033
2421,c,n,f0_LCO-CTIO-1m0_Sloang_n20210921,0.99948,0.00011,0.00010
2421,c,n,variance_LCO-CTIO-1m0_Sloang_n20210921,0.00000069,0.00000019,0.00000017
2421,c,n,f0_LCO-CTIO-1m0_Sloani_n20210921,0.99937,0.00013,0.00013
2421,c,n,variance_LCO-CTIO-1m0_Sloani_n20210921,0.00000214,0.00000034,0.00000030
2421,e,n,Period,4.3474036,0.0000079,0.0000079
2421,e,n,t0,2458965.72233,0.00071,0.00074
2421,e,n,t14,0.2029,0.0029,0.0022
2421,e,n,tau,0.0127,0.0032,0.0020
2421,e,n,ar,6.65,0.29,0.23
2421,e,n,delta,0.002965,0.00013,0.000099
2421,e,n,ideg,86.35,1.8,0.98
2421,e,n,k,38.5,9.5,9.7
2421,e,n,a,0.05423,0.0014,0.00099
2421,e,n,rp,0.931,0.035,0.032
2421,e,n,mp,0.334,0.085,0.085
2421,e,n,q,0.000281,0.000069,0.000071
2421,e,n,rhop,0.51,0.15,0.14
2421,e,n,loggp,2.98,0.10,0.13
2421,e,n,b,0.43,0.15,0.22
2421,e,n,tcirc,0.76,0.35,0.30
2421,e,n,fave,1.242,0.066,0.084
2421,e,n,teq,1536,19,24
2421,e,n,safronov,0.0344,0.0084,0.0086
2421,e,n,e,0.094,0.098,0.065
2421,e,n,elim,--,0.136,--
2421,e,n,mstar,1.125,0.091,0.061
2421,e,n,rstar,1.754,0.050,0.048
2421,e,n,logg,4.001,0.049,0.035
2421,e,n,rhostar,0.294,0.041,0.029
2421,e,n,lstar,2.732,0.095,0.092
2421,e,n,teff,5603,66,67
2421,e,n,feh,0.186,0.083,0.084
2421,e,n,initfeh,0.205,0.077,0.082
2421,e,n,age,7.6,1.7,2.1
2421,e,n,eep,456.1,4.2,11
2421,e,n,Av,0.024,0.013,0.015
2421,e,n,distance,328.2,4.2,4.1
2421,e,n,u1_Sloang,0.614,0.051,0.051
2421,e,n,u2_Sloang,0.145,0.051,0.051
2421,e,n,u1_Sloani,0.350,0.031,0.031
2421,e,n,u2_Sloani,0.277,0.029,0.029
2421,e,n,u1_TESS,0.326,0.034,0.034
2421,e,n,u2_TESS,0.259,0.035,0.035
2421,e,n,dilute_TESS,-0.000000,0.000099,0.000099
2421,e,n,gamma_CHIRON,6432.9,8.5,8.4
2421,e,n,jitter_CHIRON,10,16,11
2421,e,n,gamma_MINERVA-A-3,7020,19,18
2421,e,n,jitter_MINERVA-A-3,39,28,18
2421,e,n,gamma_MINERVA-A-6,7110,160,170
2421,e,n,jitter_MINERVA-A-6,260,390,180
2421,e,n,f0_TESSs3_TESS_n20180925,0.999976,0.000029,0.000029
2421,e,n,variance_TESSs3_TESS_n20180925,-0.000000011,0.000000016,0.000000014
2421,e,n,f0_TESSs30_TESS_n20200924,1.000231,0.000027,0.000027
2421,e,n,variance_TESSs30_TESS_n20200924,0.000000102,0.000000027,0.000000025
2421,e,n,f0_LCO-SAAO-1m0_Sloani_n20201216,0.99951,0.00013,0.00013
2421,e,n,variance_LCO-SAAO-1m0_Sloani_n20201216,0.00000245,0.00000035,0.00000031
2421,e,n,f0_LCO-CTIO-1m0_Sloani_n20201217,0.99851,0.00015,0.00015
2421,e,n,variance_LCO-CTIO-1m0_Sloani_n20201217,0.00000183,0.00000039,0.00000033
2421,e,n,f0_LCO-CTIO-1m0_Sloang_n20210921,0.99947,0.00011,0.00011
2421,e,n,variance_LCO-CTIO-1m0_Sloang_n20210921,0.00000069,0.00000019,0.00000017
2421,e,n,f0_LCO-CTIO-1m0_Sloani_n20210921,0.99936,0.00013,0.00013
2421,e,n,variance_LCO-CTIO-1m0_Sloani_n20210921,0.00000213,0.00000034,0.00000030
2567,c,n,Period,5.983944,0.000013,0.000013
2567,c,n,t0,2459007.78085,0.00052,0.00052
2567,c,n,t14,0.2274,0.0016,0.0016
2567,c,n,tau,0.01365,0.0012,0.00083
2567,c,n,ar,8.64,0.24,0.31
2567,c,n,delta,0.003537,0.000073,0.000068
2567,c,n,ideg,88.30,1.1,0.82
2567,c,n,k,20.6,3.2,3.1
2567,c,n,a,0.0672,0.0024,0.0012
2567,c,n,rp,0.975,0.031,0.029
2567,c,n,mp,0.201,0.034,0.031
2567,c,n,q,0.000168,0.000027,0.000026
2567,c,n,rhop,0.269,0.052,0.051
2567,c,n,loggp,2.720,0.071,0.080
2567,c,n,b,0.26,0.11,0.16
2567,c,n,tcirc,1.78,0.44,0.43
2567,c,n,fave,0.759,0.042,0.041
2567,c,n,teq,1352,18,19
2567,c,n,safronov,0.0243,0.0039,0.0037
2567,c,n,mstar,1.130,0.13,0.059
2567,c,n,rstar,1.686,0.043,0.044
2567,c,n,logg,4.044,0.036,0.037
2567,c,n,rhostar,0.340,0.030,0.036
2567,c,n,lstar,2.54,0.11,0.11
2567,c,n,teff,5611,62,65
2567,c,n,feh,0.241,0.078,0.079
2567,c,n,initfeh,0.258,0.071,0.073
2567,c,n,age,7.6,1.8,2.7
2567,c,n,eep,452.6,5.2,33
2567,c,n,Av,0.074,0.030,0.042
2567,c,n,distance,505.2,7.7,7.4
2567,c,n,u1_Sloani,0.346,0.049,0.050
2567,c,n,u2_Sloani,0.271,0.050,0.050
2567,c,n,u1_TESS,0.329,0.031,0.032
2567,c,n,u2_TESS,0.259,0.035,0.035
2567,c,n,dilute_TESS,0.0009,0.0088,0.0088
2567,c,n,gamma_HIRES,-3.2,2.2,2.0
2567,c,n,jitter_HIRES,3.8,5.1,2.9
2567,c,n,f0_TESSs14-26_TESS_n20190719,1.000070,0.000019,0.000019
2567,c,n,variance_TESSs14-26_TESS_n20190719,-0.000000237,0.000000018,0.000000017
2567,c,n,f0_KeplerCam_Sloani_n20210520,0.99946,0.00014,0.00014
2567,c,n,variance_KeplerCam_Sloani_n20210520,0.00000530,0.00000052,0.00000047
2567,c,n,f0_TESSs40-41_TESS_n20210630,1.000124,0.000049,0.000049
2567,c,n,variance_TESSs40-41_TESS_n20210630,-0.00000037,0.00000019,0.00000018
2567,e,n,Period,5.983944,0.000013,0.000013
2567,e,n,t0,2459007.78085,0.00053,0.00054
2567,e,n,t14,0.2274,0.0020,0.0017
2567,e,n,tau,0.01354,0.0018,0.00075
2567,e,n,ar,8.54,0.34,0.30
2567,e,n,delta,0.003539,0.000089,0.000072
2567,e,n,ideg,88.4,1.1,1.0
2567,e,n,k,20.3,4.0,4.3
2567,e,n,a,0.0671,0.0023,0.0012
2567,e,n,rp,0.980,0.032,0.029
2567,e,n,mp,0.197,0.041,0.043
2567,e,n,q,0.000166,0.000033,0.000036
2567,e,n,rhop,0.258,0.063,0.061
2567,e,n,loggp,2.706,0.088,0.10
2567,e,n,b,0.24,0.16,0.16
2567,e,n,tcirc,1.55,0.54,0.56
2567,e,n,fave,0.759,0.043,0.050
2567,e,n,teq,1355,18,21
2567,e,n,safronov,0.0238,0.0048,0.0051
2567,e,n,e,0.050,0.074,0.036
2567,e,n,elim,--,0.078,--
2567,e,n,mstar,1.123,0.12,0.060
2567,e,n,rstar,1.691,0.047,0.045
2567,e,n,logg,4.033,0.047,0.035
2567,e,n,rhostar,0.329,0.041,0.033
2567,e,n,lstar,2.54,0.11,0.11
2567,e,n,teff,5603,67,68
2567,e,n,feh,0.238,0.080,0.080
2567,e,n,initfeh,0.253,0.073,0.075
2567,e,n,age,7.8,1.8,2.8
2567,e,n,eep,454.1,4.6,33
2567,e,n,Av,0.073,0.030,0.042
2567,e,n,distance,505.5,7.7,7.5
2567,e,n,u1_Sloani,0.347,0.049,0.049
2567,e,n,u2_Sloani,0.271,0.050,0.049
2567,e,n,u1_TESS,0.330,0.032,0.032
2567,e,n,u2_TESS,0.258,0.035,0.035
2567,e,n,dilute_TESS,0.0009,0.0088,0.0088
2567,e,n,gamma_HIRES,-3.1,2.9,2.6
2567,e,n,jitter_HIRES,1.8,9.5,1.8
2567,e,n,f0_TESSs14-26_TESS_n20190719,1.000069,0.000019,0.000019
2567,e,n,variance_TESSs14-26_TESS_n20190719,-0.000000237,0.000000018,0.000000017
2567,e,n,f0_KeplerCam_Sloani_n20210520,0.99946,0.00014,0.00014
2567,e,n,variance_KeplerCam_Sloani_n20210520,0.00000529,0.00000051,0.00000047
2567,e,n,f0_TESSs40-41_TESS_n20210630,1.000124,0.000049,0.000049
2567,e,n,variance_TESSs40-41_TESS_n20210630,-0.00000038,0.00000019,0.00000018
2570,c,n,Period,2.9887615,0.0000021,0.0000021
2570,c,n,t0,2459387.16779,0.00020,0.00020
2570,c,n,t14,0.12509,0.00095,0.00089
2570,c,n,tau,0.01415,0.00093,0.00089
2570,c,n,ar,8.15,0.23,0.22
2570,c,n,delta,0.01301,0.00026,0.00026
2570,c,n,ideg,87.77,0.77,0.58
2570,c,n,k,111.4,6.5,7.3
2570,c,n,a,0.04149,0.00080,0.00086
2570,c,n,rp,1.214,0.035,0.034
2570,c,n,mp,0.823,0.061,0.063
2570,c,n,q,0.000739,0.000047,0.000051
2570,c,n,rhop,0.569,0.069,0.063
2570,c,n,loggp,3.140,0.041,0.043
2570,c,n,b,0.317,0.072,0.10
2570,c,n,tcirc,0.113,0.022,0.018
2570,c,n,fave,0.949,0.066,0.061
2570,c,n,teq,1430,24,23
2570,c,n,safronov,0.0528,0.0036,0.0038
2570,c,n,mstar,1.066,0.063,0.065
2570,c,n,rstar,1.094,0.026,0.025
2570,c,n,logg,4.388,0.030,0.031
2570,c,n,rhostar,1.147,0.10,0.092
2570,c,n,lstar,1.199,0.086,0.079
2570,c,n,teff,5775,88,87
2570,c,n,feh,0.192,0.083,0.083
2570,c,n,initfeh,0.194,0.075,0.076
2570,c,n,age,4.2,3.2,2.5
2570,c,n,eep,363,36,31
2570,c,n,Av,0.255,0.090,0.092
2570,c,n,distance,361.6,1.8,1.7
2570,c,n,u1_B,0.676,0.055,0.056
2570,c,n,u2_B,0.142,0.053,0.054
2570,c,n,u1_Sloang,0.588,0.053,0.053
2570,c,n,u2_Sloang,0.188,0.052,0.052
2570,c,n,u1_Sloani,0.308,0.044,0.044
2570,c,n,u2_Sloani,0.264,0.047,0.047
2570,c,n,u1_TESS,0.298,0.028,0.028
2570,c,n,u2_TESS,0.273,0.029,0.029
2570,c,n,dilute_TESS,-0.061,0.016,0.016
2570,c,n,gamma_NEID,-45135.4,4.8,4.8
2570,c,n,jitter_NEID,9.5,9.1,5.3
2570,c,n,f0_TESSs19_TESS_n20191128,0.999893,0.000082,0.000082
2570,c,n,variance_TESSs19_TESS_n20191128,-0.00000044,0.00000014,0.00000012
2570,c,n,f0_TESSs44_TESS_n20211013,1.000223,0.000082,0.000082
2570,c,n,variance_TESSs44_TESS_n20211013,-0.00000119,0.00000048,0.00000047
2570,c,n,f0_TESSs45_TESS_n20211108,1.000063,0.000070,0.000070
2570,c,n,variance_TESSs45_TESS_n20211108,-0.00000052,0.00000035,0.00000033
2570,c,n,f0_GdP-0m4_Sloani_n20211211,0.99852,0.00017,0.00017
2570,c,n,variance_GdP-0m4_Sloani_n20211211,0.00000021,0.00000043,0.00000037
2570,c,n,f0_LCO-Teid-0m4_Sloang_n20211218,0.99704,0.00041,0.00041
2570,c,n,variance_LCO-Teid-0m4_Sloang_n20211218,0.0000052,0.0000024,0.0000019
2570,c,n,f0_SUTO2-0m3_B_n20220110,0.99816,0.00075,0.00074
2570,c,n,variance_SUTO2-0m3_B_n20220110,0.0000164,0.0000061,0.0000045
2570,e,n,Period,2.9887615,0.0000022,0.0000022
2570,e,n,t0,2459396.13408,0.00021,0.00021
2570,e,n,t14,0.1252,0.0011,0.0010
2570,e,n,tau,0.0142,0.0011,0.0010
2570,e,n,ar,8.12,0.25,0.25
2570,e,n,delta,0.01303,0.00028,0.00027
2570,e,n,ideg,87.77,0.90,0.59
2570,e,n,k,110.5,8.2,9.4
2570,e,n,a,0.04139,0.00084,0.00090
2570,e,n,rp,1.217,0.035,0.034
2570,e,n,mp,0.812,0.075,0.080
2570,e,n,q,0.000734,0.000056,0.000063
2570,e,n,rhop,0.557,0.076,0.074
2570,e,n,loggp,3.132,0.047,0.054
2570,e,n,b,0.316,0.082,0.13
2570,e,n,tcirc,0.108,0.023,0.021
2570,e,n,fave,0.952,0.067,0.062
2570,e,n,teq,1432,25,24
2570,e,n,safronov,0.0522,0.0044,0.0048
2570,e,n,e,0.025,0.034,0.018
2570,e,n,elim,--,0.039,--
2570,e,n,mstar,1.059,0.066,0.068
2570,e,n,rstar,1.096,0.027,0.026
2570,e,n,logg,4.383,0.032,0.035
2570,e,n,rhostar,1.13,0.11,0.10
2570,e,n,lstar,1.198,0.086,0.079
2570,e,n,teff,5769,90,90
2570,e,n,feh,0.189,0.083,0.083
2570,e,n,initfeh,0.194,0.075,0.075
2570,e,n,age,4.6,3.5,2.8
2570,e,n,eep,369,35,34
2570,e,n,Av,0.254,0.090,0.092
2570,e,n,distance,361.7,1.8,1.8
2570,e,n,u1_B,0.678,0.055,0.056
2570,e,n,u2_B,0.141,0.054,0.054
2570,e,n,u1_Sloang,0.589,0.053,0.053
2570,e,n,u2_Sloang,0.186,0.052,0.052
2570,e,n,u1_Sloani,0.309,0.044,0.045
2570,e,n,u2_Sloani,0.265,0.047,0.048
2570,e,n,u1_TESS,0.299,0.028,0.028
2570,e,n,u2_TESS,0.273,0.029,0.029
2570,e,n,dilute_TESS,-0.062,0.016,0.016
2570,e,n,gamma_NEID,-45135.1,5.7,5.5
2570,e,n,jitter_NEID,11.6,12,6.2
2570,e,n,f0_TESSs19_TESS_n20191128,0.99986,0.00011,0.00011
2570,e,n,variance_TESSs19_TESS_n20191128,-0.00000036,0.00000020,0.00000017
2570,e,n,f0_TESSs44_TESS_n20211013,1.00037,0.00011,0.00011
2570,e,n,variance_TESSs44_TESS_n20211013,-0.00000092,0.00000064,0.00000061
2570,e,n,f0_TESSs45_TESS_n20211108,1.000140,0.000097,0.000096
2570,e,n,variance_TESSs45_TESS_n20211108,-0.00000017,0.00000046,0.00000044
2570,e,n,f0_GdP-0m4_Sloani_n20211211,0.99853,0.00017,0.00017
2570,e,n,variance_GdP-0m4_Sloani_n20211211,0.00000023,0.00000043,0.00000038
2570,e,n,f0_LCO-Teid-0m4_Sloang_n20211218,0.99706,0.00042,0.00041
2570,e,n,variance_LCO-Teid-0m4_Sloang_n20211218,0.0000051,0.0000024,0.0000019
2570,e,n,f0_SUTO2-0m3_B_n20220110,0.99818,0.00075,0.00075
2570,e,n,variance_SUTO2-0m3_B_n20220110,0.0000165,0.0000062,0.0000045
3331,c,n,Period,2.0180231,0.0000043,0.0000044
3331,c,n,t0,2459371.65298,0.00020,0.00020
3331,c,n,t14,0.08847,0.00086,0.00083
3331,c,n,tau,0.01398,0.00087,0.00084
3331,c,n,ar,7.09,0.18,0.17
3331,c,n,delta,0.01560,0.00033,0.00033
3331,c,n,ideg,85.40,0.38,0.36
3331,c,n,k,360,21,21
3331,c,n,a,0.03144,0.00048,0.00055
3331,c,n,rp,1.158,0.043,0.043
3331,c,n,mp,2.27,0.16,0.16
3331,c,n,q,0.00214,0.00013,0.00013
3331,c,n,rhop,1.82,0.24,0.21
3331,c,n,loggp,3.624,0.041,0.041
3331,c,n,b,0.569,0.030,0.034
3331,c,n,tcirc,0.071,0.015,0.012
3331,c,n,fave,1.114,0.096,0.083
3331,c,n,teq,1488,31,29
3331,c,n,safronov,0.1216,0.0091,0.0087
3331,c,n,mstar,1.016,0.048,0.052
3331,c,n,rstar,0.953,0.029,0.029
3331,c,n,logg,4.487,0.022,0.023
3331,c,n,rhostar,1.65,0.13,0.12
3331,c,n,lstar,0.807,0.081,0.069
3331,c,n,teff,5608,92,87
3331,c,n,feh,0.148,0.084,0.084
3331,c,n,initfeh,0.129,0.080,0.080
3331,c,n,age,2.1,2.7,1.5
3331,c,n,eep,328,21,37
3331,c,n,Av,0.21,0.14,0.13
3331,c,n,distance,224.6,1.3,1.3
3331,c,n,u1_I,0.303,0.050,0.050
3331,c,n,u2_I,0.249,0.049,0.049
3331,c,n,dilute_I,0.123,0.011,0.011
3331,c,n,u1_Sloang,0.639,0.040,0.041
3331,c,n,u2_Sloang,0.178,0.039,0.040
3331,c,n,dilute_Sloang,0.0506,0.0053,0.0053
3331,c,n,u1_Sloani,0.343,0.028,0.029
3331,c,n,u2_Sloani,0.263,0.026,0.026
3331,c,n,dilute_Sloani,0.1158,0.0097,0.0097
3331,c,n,u1_TESS,0.325,0.051,0.051
3331,c,n,u2_TESS,0.251,0.050,0.050
3331,c,n,dilute_TESS,0.107,0.039,0.039
3331,c,n,gamma_PFS,66,14,14
3331,c,n,jitter_PFS,28,28,11
3331,c,n,f0_TESSs13_TESS_n20190622,1.00010,0.00028,0.00028
3331,c,n,variance_TESSs13_TESS_n20190622,0.0000013,0.0000017,0.0000015
3331,c,n,f0_LCO-CTIO-0m4_Sloani_n20210606,0.99528,0.00030,0.00030
3331,c,n,variance_LCO-CTIO-0m4_Sloani_n20210606,0.0000181,0.0000023,0.0000020
3331,c,n,f0_LCO-CTIO-1m0_Sloang_n20210612,0.998142,0.000096,0.000097
3331,c,n,variance_LCO-CTIO-1m0_Sloang_n20210612,0.00000068,0.00000018,0.00000016
3331,c,n,f0_LCO-CTIO-1m0_Sloani_n20210612,0.998225,0.000095,0.000095
3331,c,n,variance_LCO-CTIO-1m0_Sloani_n20210612,0.00000072,0.00000019,0.00000017
3331,c,n,f0_LCO-CTIO-0m4_Sloani_n20210614,0.99459,0.00026,0.00026
3331,c,n,variance_LCO-CTIO-0m4_Sloani_n20210614,0.0000150,0.0000019,0.0000017
3331,c,n,f0_LCO-CTIO-0m4_Sloani_n20210618,0.99573,0.00031,0.00031
3331,c,n,variance_LCO-CTIO-0m4_Sloani_n20210618,0.0000095,0.0000020,0.0000018
3331,c,n,f0_Brierfield-036m_I_n20210718,0.99766,0.00028,0.00028
3331,c,n,variance_Brierfield-036m_I_n20210718,0.00000165,0.0000010,0.00000082
3331,c,n,f0_Hwd_Sloang_n20210801,0.99830,0.00026,0.00026
3331,c,n,variance_Hwd_Sloang_n20210801,0.00000053,0.00000079,0.00000061
3331,e,n,Period,2.0180232,0.0000043,0.0000044
3331,e,n,t0,2459371.65310,0.00025,0.00024
3331,e,n,t14,0.0871,0.0012,0.0013
3331,e,n,tau,0.0124,0.0013,0.0013
3331,e,n,ar,6.61,0.35,0.33
3331,e,n,delta,0.01511,0.00045,0.00049
3331,e,n,ideg,85.14,0.67,0.66
3331,e,n,k,336,41,48
3331,e,n,a,0.03113,0.00066,0.00065
3331,e,n,rp,1.212,0.057,0.055
3331,e,n,mp,2.06,0.29,0.33
3331,e,n,q,0.00199,0.00025,0.00030
3331,e,n,rhop,1.43,0.34,0.31
3331,e,n,loggp,3.540,0.078,0.095
3331,e,n,b,0.498,0.059,0.085
3331,e,n,tcirc,0.038,0.024,0.018
3331,e,n,fave,1.21,0.12,0.11
3331,e,n,teq,1530,41,39
3331,e,n,safronov,0.107,0.016,0.018
3331,e,n,e,0.143,0.091,0.085
3331,e,n,elim,--,0.185,--
3331,e,n,mstar,0.987,0.064,0.061
3331,e,n,rstar,1.014,0.047,0.046
3331,e,n,logg,4.421,0.049,0.049
3331,e,n,rhostar,1.34,0.22,0.19
3331,e,n,lstar,0.888,0.10,0.091
3331,e,n,teff,5564,99,97
3331,e,n,feh,0.143,0.086,0.088
3331,e,n,initfeh,0.152,0.080,0.082
3331,e,n,age,5.9,4.5,3.8
3331,e,n,eep,367,38,38
3331,e,n,Av,0.32,0.15,0.16
3331,e,n,distance,224.8,1.3,1.3
3331,e,n,u1_I,0.307,0.050,0.050
3331,e,n,u2_I,0.247,0.049,0.049
3331,e,n,dilute_I,0.123,0.011,0.011
3331,e,n,u1_Sloang,0.654,0.041,0.042
3331,e,n,u2_Sloang,0.169,0.041,0.041
3331,e,n,dilute_Sloang,0.0515,0.0053,0.0053
3331,e,n,u1_Sloani,0.352,0.029,0.029
3331,e,n,u2_Sloani,0.262,0.026,0.026
3331,e,n,dilute_Sloani,0.1133,0.0099,0.0099
3331,e,n,u1_TESS,0.328,0.052,0.051
3331,e,n,u2_TESS,0.246,0.051,0.050
3331,e,n,dilute_TESS,0.102,0.039,0.040
3331,e,n,gamma_PFS,42,27,33
3331,e,n,jitter_PFS,61,25,24
3331,e,n,f0_TESSs13_TESS_n20190622,1.00009,0.00028,0.00028
3331,e,n,variance_TESSs13_TESS_n20190622,0.0000013,0.0000017,0.0000015
3331,e,n,f0_LCO-CTIO-0m4_Sloani_n20210606,0.99526,0.00030,0.00030
3331,e,n,variance_LCO-CTIO-0m4_Sloani_n20210606,0.0000181,0.0000023,0.0000021
3331,e,n,f0_LCO-CTIO-1m0_Sloang_n20210612,0.998154,0.000097,0.000097
3331,e,n,variance_LCO-CTIO-1m0_Sloang_n20210612,0.00000068,0.00000018,0.00000016
3331,e,n,f0_LCO-CTIO-1m0_Sloani_n20210612,0.998205,0.000097,0.000096
3331,e,n,variance_LCO-CTIO-1m0_Sloani_n20210612,0.00000072,0.00000019,0.00000017
3331,e,n,f0_LCO-CTIO-0m4_Sloani_n20210614,0.99458,0.00026,0.00026
3331,e,n,variance_LCO-CTIO-0m4_Sloani_n20210614,0.0000150,0.0000019,0.0000017
3331,e,n,f0_LCO-CTIO-0m4_Sloani_n20210618,0.99570,0.00031,0.00031
3331,e,n,variance_LCO-CTIO-0m4_Sloani_n20210618,0.0000096,0.0000021,0.0000018
3331,e,n,f0_Brierfield-036m_I_n20210718,0.99760,0.00028,0.00028
3331,e,n,variance_Brierfield-036m_I_n20210718,0.00000154,0.0000010,0.00000081
3331,e,n,f0_Hwd_Sloang_n20210801,0.99833,0.00026,0.00026
3331,e,n,variance_Hwd_Sloang_n20210801,0.00000048,0.00000078,0.00000060
3540,c,n,Period,3.1199990,0.0000079,0.0000079
3540,c,n,t0,2459109.14114,0.00089,0.00089
3540,c,n,t14,0.0792,0.0026,0.0025
3540,c,n,tau,0.0396,0.0013,0.0013
3540,c,n,ar,7.51,0.26,0.25
3540,c,n,delta,0.034,0.018,0.014
3540,c,n,ideg,82.13,0.61,0.54
3540,c,n,k,155,17,16
3540,c,n,a,0.04289,0.00092,0.00093
3540,c,n,rp,2.20,0.54,0.53
3540,c,n,mp,1.18,0.14,0.14
3540,c,n,q,0.00105,0.00012,0.00011
3540,c,n,rhop,0.138,0.18,0.067
3540,c,n,loggp,2.78,0.25,0.20
3540,c,n,b,1.026,0.055,0.060
3540,c,n,tcirc,0.0102,0.031,0.0068
3540,c,n,fave,1.145,0.069,0.066
3540,c,n,teq,1498,22,22
3540,c,n,safronov,0.0428,0.015,0.0093
3540,c,y,rp,2.10,--,1.92
3540,c,y,p,0.168,--,0.161
3540,c,y,delta,0.0232,--,0.0259
3540,c,y,ideg,81.93,82.43,--
3540,c,y,b,1.073,--,0.996
3540,c,y,cosi,0.140,--,0.132
3540,c,y,rhop,0.065,0.208,--
3540,c,y,loggp,2.64,2.90,--
3540,c,y,tcirc,0.0027,0.0202,--
3540,c,y,safronov,0.0361,0.0494,--
3540,c,n,mstar,1.081,0.071,0.069
3540,c,n,rstar,1.228,0.033,0.033
3540,c,n,logg,4.293,0.036,0.036
3540,c,n,rhostar,0.823,0.090,0.079
3540,c,n,lstar,1.549,0.079,0.080
3540,c,n,teff,5810,79,79
3540,c,n,feh,0.176,0.089,0.089
3540,c,n,initfeh,0.204,0.077,0.078
3540,c,n,age,6.0,3.0,2.5
3540,c,n,eep,406,20,37
3540,c,n,Av,0.130,0.043,0.065
3540,c,n,distance,282.6,3.2,3.1
3540,c,n,u1_I,0.329,0.050,0.051
3540,c,n,u2_I,0.317,0.050,0.050
3540,c,n,dilute_I,0.167,0.016,0.016
3540,c,n,u1_R,0.370,0.049,0.050
3540,c,n,u2_R,0.281,0.049,0.049
3540,c,n,dilute_R,0.143,0.014,0.014
3540,c,n,u1_TESS,0.268,0.048,0.049
3540,c,n,u2_TESS,0.248,0.048,0.049
3540,c,n,dilute_TESS,0.151,0.015,0.015
3540,c,n,gamma_HIRES,-19,12,12
3540,c,n,jitter_HIRES,25,25,10.
3540,c,n,f0_TESSs15_TESS_n20190817,0.99984,0.00017,0.00017
3540,c,n,variance_TESSs15_TESS_n20190817,0.00000191,0.00000040,0.00000033
3540,c,n,f0_Acton-Sky-Portal-028m_R_n20210807,0.99469,0.00023,0.00023
3540,c,n,variance_Acton-Sky-Portal-028m_R_n20210807,0.0000107,0.0000014,0.0000013
3540,c,n,f0_Villa39-0m4_I_n20210813,0.99777,0.00028,0.00028
3540,c,n,variance_Villa39-0m4_I_n20210813,0.0000017,0.0000012,0.0000010
3540,e,n,Period,3.1199991,0.0000079,0.0000080
3540,e,n,t0,2459109.1410,0.0018,0.0019
3540,e,n,t14,0.0802,0.0037,0.0035
3540,e,n,tau,0.0401,0.0019,0.0018
3540,e,n,ar,7.54,0.29,0.29
3540,e,n,delta,0.67,1.3,0.56
3540,e,n,ideg,76.4,4.4,8.4
3540,e,n,k,167,39,25
3540,e,n,a,0.04295,0.00096,0.00098
3540,e,n,rp,9.7,7.1,5.8
3540,e,n,mp,1.30,0.36,0.21
3540,e,n,q,0.00115,0.00031,0.00018
3540,e,n,rhop,0.0017,0.022,0.0013
3540,e,n,loggp,1.52,0.75,0.41
3540,e,n,b,1.71,0.61,0.51
3540,e,n,tcirc,0.0000056,0.00047,0.0000054
3540,e,n,fave,1.119,0.077,0.074
3540,e,n,teq,1497,24,23
3540,e,n,safronov,0.0105,0.014,0.0036
3540,e,n,e,0.088,0.13,0.064
3540,e,n,elim,--,0.143,--
3540,e,y,rp,2.01,--,6.76
3540,e,y,p,0.127,--,0.565
3540,e,y,delta,0.016,--,0.319
3540,e,y,ideg,82.64,78.74,--
3540,e,y,b,0.98,--,1.45
3540,e,y,cosi,0.128,--,0.195
3540,e,y,rhop,0.0620,0.0048,--
3540,e,y,loggp,2.73,1.82,--
3540,e,y,tcirc,0.002720,0.000034,--
3540,e,y,safronov,0.0371,0.0145,--
3540,e,n,mstar,1.084,0.075,0.072
3540,e,n,rstar,1.226,0.036,0.035
3540,e,n,logg,4.297,0.040,0.042
3540,e,n,rhostar,0.831,0.10,0.094
3540,e,n,lstar,1.547,0.080,0.080
3540,e,n,teff,5813,82,82
3540,e,n,feh,0.179,0.089,0.091
3540,e,n,initfeh,0.205,0.077,0.079
3540,e,n,age,5.9,3.2,2.7
3540,e,n,eep,404,22,43
3540,e,n,Av,0.130,0.043,0.066
3540,e,n,distance,282.6,3.2,3.1
3540,e,n,u1_I,0.334,0.050,0.051
3540,e,n,u2_I,0.323,0.049,0.048
3540,e,n,dilute_I,0.165,0.016,0.016
3540,e,n,u1_R,0.366,0.048,0.049
3540,e,n,u2_R,0.278,0.048,0.048
3540,e,n,dilute_R,0.143,0.014,0.014
3540,e,n,u1_TESS,0.268,0.048,0.048
3540,e,n,u2_TESS,0.246,0.047,0.047
3540,e,n,dilute_TESS,0.153,0.016,0.015
3540,e,n,gamma_HIRES,-19,16,15
3540,e,n,jitter_HIRES,30,34,14
3540,e,n,f0_TESSs15_TESS_n20190817,0.99986,0.00017,0.00018
3540,e,n,variance_TESSs15_TESS_n20190817,0.00000191,0.00000039,0.00000033
3540,e,n,f0_Acton-Sky-Portal-028m_R_n20210807,0.99469,0.00023,0.00023
3540,e,n,variance_Acton-Sky-Portal-028m_R_n20210807,0.0000107,0.0000014,0.0000013
3540,e,n,f0_Villa39-0m4_I_n20210813,0.99775,0.00028,0.00028
3540,e,n,variance_Villa39-0m4_I_n20210813,0.0000016,0.0000012,0.0000010
3693,c,n,Period,9.088516,0.000026,0.000027
3693,c,n,t0,2458806.68164,0.00032,0.00031
3693,c,n,t14,0.1482,0.0012,0.0011
3693,c,n,tau,0.01937,0.0010,0.00052
3693,c,n,ar,22.13,0.30,0.47
3693,c,n,delta,0.02134,0.00041,0.00039
3693,c,n,ideg,89.57,0.29,0.28
3693,c,n,k,109,26,24
3693,c,n,a,0.0813,0.0011,0.0012
3693,c,n,rp,1.124,0.029,0.023
3693,c,n,mp,1.02,0.24,0.22
3693,c,n,q,0.00113,0.00027,0.00024
3693,c,n,rhop,0.89,0.22,0.20
3693,c,n,loggp,3.300,0.095,0.11
3693,c,n,b,0.17,0.10,0.11
3693,c,n,tcirc,22.3,6.0,5.4
3693,c,n,fave,0.0934,0.0064,0.0056
3693,c,n,teq,801,13,12
3693,c,n,safronov,0.170,0.041,0.037
3693,c,n,mstar,0.867,0.036,0.037
3693,c,n,rstar,0.791,0.017,0.014
3693,c,n,logg,4.581,0.014,0.021
3693,c,n,rhostar,2.48,0.10,0.16
3693,c,n,lstar,0.453,0.034,0.030
3693,c,n,teff,5321,86,82
3693,c,n,feh,0.071,0.079,0.076
3693,c,n,initfeh,0.050,0.078,0.075
3693,c,n,age,3.0,3.8,2.1
3693,c,n,eep,323,22,36
3693,c,n,Av,0.20,0.10,0.10
3693,c,n,distance,176.5,1.5,1.4
3693,c,n,u1_R,0.406,0.051,0.051
3693,c,n,u2_R,0.197,0.051,0.052
3693,c,n,u1_TESS,0.367,0.035,0.035
3693,c,n,u2_TESS,0.238,0.036,0.036
3693,c,n,dilute_TESS,-0.0045,0.0098,0.0098
3693,c,n,gamma_HIRES,-13,13,13
3693,c,n,jitter_HIRES,36.4,16,9.8
3693,c,n,gamma_TRES,197,93,91
3693,c,n,jitter_TRES,164,96,79
3693,c,n,f0_TESSs17_TESS_n20191013,1.00029,0.00011,0.00011
3693,c,n,variance_TESSs17_TESS_n20191013,0.00000006,0.00000015,0.00000012
3693,c,n,f0_TESSs18_TESS_n20191109,1.00006,0.00010,0.00011
3693,c,n,variance_TESSs18_TESS_n20191109,-0.00000026,0.00000014,0.00000011
3693,c,n,f0_OAUV-TURIA2_R_n20210719,0.99446,0.00062,0.00062
3693,c,n,variance_OAUV-TURIA2_R_n20210719,0.0000323,0.0000052,0.0000044
3693,e,n,Period,9.088515,0.000025,0.000028
3693,e,n,t0,2458806.68164,0.00031,0.00032
3693,e,n,t14,0.1481,0.0013,0.0012
3693,e,n,tau,0.01925,0.0012,0.00045
3693,e,n,ar,21.87,0.49,0.57
3693,e,n,delta,0.02134,0.00042,0.00039
3693,e,n,ideg,89.60,0.27,0.33
3693,e,n,k,107,27,25
3693,e,n,a,0.0811,0.0012,0.0013
3693,e,n,rp,1.134,0.031,0.028
3693,e,n,mp,1.00,0.25,0.23
3693,e,n,q,0.00111,0.00028,0.00026
3693,e,n,rhop,0.84,0.22,0.21
3693,e,n,loggp,3.282,0.100,0.12
3693,e,n,b,0.15,0.12,0.10
3693,e,n,tcirc,20.0,6.1,5.7
3693,e,n,fave,0.0942,0.0068,0.0061
3693,e,n,teq,803,14,13
3693,e,n,safronov,0.165,0.042,0.039
3693,e,n,e,0.036,0.045,0.026
3693,e,n,elim,--,0.054,--
3693,e,n,mstar,0.860,0.038,0.039
3693,e,n,rstar,0.798,0.020,0.018
3693,e,n,logg,4.570,0.022,0.027
3693,e,n,rhostar,2.39,0.16,0.18
3693,e,n,lstar,0.457,0.035,0.031
3693,e,n,teff,5311,87,82
3693,e,n,feh,0.069,0.079,0.077
3693,e,n,initfeh,0.053,0.079,0.075
3693,e,n,age,3.8,4.6,2.7
3693,e,n,eep,330,20,37
3693,e,n,Av,0.21,0.11,0.10
3693,e,n,distance,176.6,1.5,1.4
3693,e,n,u1_R,0.408,0.050,0.050
3693,e,n,u2_R,0.197,0.050,0.051
3693,e,n,u1_TESS,0.368,0.035,0.035
3693,e,n,u2_TESS,0.236,0.036,0.036
3693,e,n,dilute_TESS,-0.0046,0.0100,0.0099
3693,e,n,gamma_HIRES,-12,14,14
3693,e,n,jitter_HIRES,37,17,10.
3693,e,n,gamma_TRES,196,94,94
3693,e,n,jitter_TRES,167,95,80
3693,e,n,f0_TESSs17_TESS_n20191013,1.00029,0.00011,0.00011
3693,e,n,variance_TESSs17_TESS_n20191013,0.00000006,0.00000015,0.00000012
3693,e,n,f0_TESSs18_TESS_n20191109,1.00006,0.00010,0.00011
3693,e,n,variance_TESSs18_TESS_n20191109,-0.00000027,0.00000014,0.00000011
3693,e,n,f0_OAUV-TURIA2_R_n20210719,0.99448,0.00061,0.00062
3693,e,n,variance_OAUV-TURIA2_R_n20210719,0.0000324,0.0000051,0.0000043
4137,c,n,Period,3.8016122,0.0000065,0.0000065
4137,c,n,t0,2458990.46651,0.00033,0.00033
4137,c,n,t14,0.1429,0.0013,0.0013
4137,c,n,tau,0.0167,0.0012,0.0011
4137,c,n,ar,7.80,0.24,0.24
4137,c,n,delta,0.00749,0.00014,0.00014
4137,c,n,ideg,85.71,0.40,0.40
4137,c,n,k,156,17,15
4137,c,n,a,0.05222,0.00089,0.00096
4137,c,n,rp,1.211,0.040,0.039
4137,c,n,mp,1.44,0.17,0.15
4137,c,n,q,0.00105,0.00012,0.00010
4137,c,n,rhop,1.01,0.17,0.15
4137,c,n,loggp,3.387,0.057,0.058
4137,c,n,b,0.584,0.035,0.038
4137,c,n,tcirc,0.66,0.16,0.13
4137,c,n,fave,1.379,0.092,0.082
4137,c,n,teq,1570,25,24
4137,c,n,safronov,0.0948,0.011,0.0097
4137,c,n,mstar,1.313,0.068,0.071
4137,c,n,rstar,1.438,0.039,0.038
4137,c,n,logg,4.240,0.031,0.032
4137,c,n,rhostar,0.621,0.059,0.055
4137,c,n,lstar,2.75,0.20,0.17
4137,c,n,teff,6202,94,90
4137,c,n,feh,0.182,0.083,0.085
4137,c,n,initfeh,0.247,0.068,0.068
4137,c,n,age,2.1,1.3,1.0
4137,c,n,eep,347,37,18
4137,c,n,Av,0.132,0.081,0.072
4137,c,n,distance,333.6,4.2,4.1
4137,c,n,u1_Sloani,0.251,0.048,0.048
4137,c,n,u2_Sloani,0.315,0.049,0.049
4137,c,n,u1_TESS,0.237,0.033,0.033
4137,c,n,u2_TESS,0.293,0.034,0.034
4137,c,n,dilute_TESS,0.007,0.011,0.011
4137,c,n,gamma_NEID,-41121,13,11
4137,c,n,jitter_NEID,19,27,19
4137,c,n,f0_TESSs19_TESS_n20191201,1.000066,0.000040,0.000040
4137,c,n,variance_TESSs19_TESS_n20191201,0.000000023,0.000000030,0.000000027
4137,c,n,f0_TESSs26_TESS_n20200612,1.000060,0.000038,0.000038
4137,c,n,variance_TESSs26_TESS_n20200612,-0.000000033,0.000000027,0.000000024
4137,c,n,f0_GdP-0m4_Sloani_n20210930,0.99834,0.00017,0.00017
4137,c,n,variance_GdP-0m4_Sloani_n20210930,0.00000337,0.00000058,0.00000051
4137,e,n,Period,3.8016122,0.0000059,0.0000059
4137,e,n,t0,2459001.87149,0.00036,0.00035
4137,e,n,t14,0.1388,0.0023,0.0014
4137,e,n,tau,0.01175,0.0025,0.00093
4137,e,n,ar,7.58,0.27,0.27
4137,e,n,delta,0.00716,0.00022,0.00016
4137,e,n,ideg,87.3,1.8,1.4
4137,e,n,k,174,40,32
4137,e,n,a,0.05176,0.00099,0.0011
4137,e,n,rp,1.209,0.039,0.037
4137,e,n,mp,1.55,0.32,0.30
4137,e,n,q,0.00116,0.00025,0.00021
4137,e,n,rhop,1.09,0.25,0.24
4137,e,n,loggp,3.423,0.084,0.092
4137,e,n,b,0.29,0.20,0.19
4137,e,n,tcirc,0.42,0.20,0.21
4137,e,n,fave,1.347,0.095,0.090
4137,e,n,teq,1580,27,25
4137,e,n,safronov,0.104,0.022,0.020
4137,e,n,e,0.208,0.085,0.093
4137,e,n,elim,--,0.246,--
4137,e,n,mstar,1.278,0.075,0.081
4137,e,n,rstar,1.467,0.043,0.042
4137,e,n,logg,4.211,0.036,0.039
4137,e,n,rhostar,0.570,0.063,0.060
4137,e,n,lstar,2.77,0.20,0.17
4137,e,n,teff,6153,97,93
4137,e,n,feh,0.169,0.085,0.086
4137,e,n,initfeh,0.234,0.073,0.075
4137,e,n,age,2.9,1.6,1.3
4137,e,n,eep,370,38,29
4137,e,n,Av,0.128,0.082,0.072
4137,e,n,distance,334.5,4.3,4.1
4137,e,n,u1_Sloani,0.275,0.048,0.049
4137,e,n,u2_Sloani,0.322,0.048,0.048
4137,e,n,u1_TESS,0.247,0.032,0.033
4137,e,n,u2_TESS,0.295,0.034,0.034
4137,e,n,dilute_TESS,0.006,0.011,0.011
4137,e,n,gamma_NEID,-41109,27,20
4137,e,n,jitter_NEID,37,67,25
4137,e,n,f0_TESSs19_TESS_n20191201,1.000103,0.000054,0.000055
4137,e,n,variance_TESSs19_TESS_n20191201,0.000000023,0.000000041,0.000000034
4137,e,n,f0_TESSs26_TESS_n20200612,1.000138,0.000054,0.000053
4137,e,n,variance_TESSs26_TESS_n20200612,-0.000000015,0.000000039,0.000000033
4137,e,n,f0_GdP-0m4_Sloani_n20210930,0.99840,0.00017,0.00017
4137,e,n,variance_GdP-0m4_Sloani_n20210930,0.00000328,0.00000057,0.00000051

